Shape-Aware Monocular 3D Object Detection

The detection of 3D objects through a single perspective camera is a challenging issue. The anchor-free and keypoint-based models receive increasing attention recently due to their effectiveness and simplicity. However, most of these methods are vulnerable to occluded and truncated objects. In this paper, a single-stage monocular 3D object detection model is proposed. An instance-segmentation head is integrated into the model training, which allows the model to be aware of the visible shape of a target object. The detection largely avoids interference from irrelevant regions surrounding the target objects. In addition, we also reveal that the popular IoU-based evaluation metrics, which were originally designed for evaluating stereo or LiDAR-based detection methods, are insensitive to the improvement of monocular 3D object detection algorithms. A novel evaluation metric, namely average depth similarity (ADS) is proposed for the monocular 3D object detection models. Our method outperforms the baseline on both the popular and the proposed evaluation metrics while maintaining real-time efficiency.

==> figures/ap_and_ads/data_ap2d_and_ads.txt <==
91.88 59.98 MonoDLE
90.58 58.91 MonoRUn
82.10 54.47 Ground-Aware*
88.50 59.32 GUPNet
84.46 56.44 DLE
92.88 62.19 MonoFlex
87.56 60.29 MonoCon
91.13 62.68 Ours


==> figures/ap_and_ads/data_ap3d_and_ads.txt <==
14.57 59.98 MonoDLE
15.22 58.91 MonoRUn
15.71 54.47 Ground-Aware*
16.23 59.32 GUPNet
16.50 56.44 DLE
17.34 62.19 MonoFlex
19.03 60.29 MonoCon
18.39 62.68 Ours


==> misc/abstract.txt <==
The detection of 3D objects through a single perspective camera is a challenging issue. The anchor-free and keypoint-based models receive increasing attention recently due to their effectiveness and simplicity. However, most of these methods are vulnerable to the occlusion and truncation of objects. In this paper, a single-stage monocular 3D object detection model is proposed. An instance-segmentation head is integrated into the model training, which allows the model to be aware of the visible shape of a target object. Therefore, the detection largely avoids interference from irrelevant regions surrounding the target objects. In addition, we also reveal that the popular IoU-based evaluation metrics, which were originally designed for evaluating stereo or LiDAR-based detection methods, are insensitive to the improvement achieved by the monocular 3D object detection algorithms. A novel evaluation metric, namely average depth similarity (ADS) is proposed for the monocular 3D object detection models. Our method outperforms the baseline on both the popular and the proposed evaluation metrics while maintaining real-time efficiency.

